Very metal-poor stars in the solar vicinity: age determination

The ages of the oldest and most metal-poor stars in the Milky Way bear important information on the age of the Universe and its standard model. We analyze a sample of 28 extremely metal-poor field stars in the solar vicinity culled from the literature and carefully determine their ages. To this aim, we critically make use of Gaia data to derive their distances and associated uncertainties. Particular attention has been paid to the estimate of the reddening and its effect on the derivation of stellar ages. We employed different reddenings and super-impose isochrones from different sources in the stars color-magnitude diagram built up with different photometric systems. We highlight subtle metallicity effects when using the Johnson photometry for low metallicity stars and finally adopt Gaia photometry. An automatic fitting method is devised to assign ages to each individual star taking into account the uncertainties in the input parameters. The mean age of the sample turns out to be $13.9 \pm 0.5$ Gyr using Padova isochrones, and $13.7 \pm 0.4$ Gyr using BASTI isochrones. We found also a group of very metal-poor stars ($\left[\frac{Fe}{H}\right]$: -2.7 -2.0 dex) with relatively young ages, in the range 8 --10 Gyr.

==> RebuttalLetter.txt <==
Response to refereed report

We thank warmly the referee for hi words and comments.
All corrections from us are aded in a boldface font.


1. We chose this data set because it contains stars with detailed chemical analysis including abundances of 22 chemical elements. Also, in this work, we were mostly focused on very metal-poor stars ([Fe/H] < -1.5 dex). Most of the data available now cover the metallicity range only till -2.2 dex and not lower. Additionally, it is worth mentioning that this project was meant to be a pilot and in the future, we will work with other data sets of metal-poor and very metal-poor stars. A paragraph has been  added in Sec. Data.

2. We are working now on the origin of our data set studying kinematics and chemical composition. All results about this topic will be published in the next paper. Comment is added in the Sec. Conclusion.

3. Additional paragraph is added in the Sec. Introduction.

4. Changes are added in the Sec. AMR and in Results: Age

Extra points:

- changed in 3.

- Casagrande et. 2011 discovered the presence of old metal-rich stars but not as young metal-poor as we have in our case. Other references were added in the Sec. Introduction

- corrected

- corrected in Sec. AMR

- we did not find any precise analysis on the age determination of very metal-poor stars beyond the cited ones. 

